SpellBound: Defending Against Package Typosquatting

Package managers for software repositories based on a single programming language are very common. Examples include npm (JavaScript), and PyPI (Python). These tools encourage code reuse, making it trivial for developers to import external packages. Unfortunately, repositories' size and the ease with which packages can be published facilitates the practice of typosquatting: the uploading of a package with name similar to that of a highly popular package, typically with the aim of capturing some of the popular package's installs. Typosquatting has serious negative implications, resulting in developers importing malicious packages, or -- as we show -- code clones which do not incorporate recent security updates. In order to tackle this problem, we present SpellBound, a tool for identifying and reporting potentially erroneous imports to developers. SpellBound implements a novel typosquatting detection technique, based on an in-depth analysis of npm and PyPI. Our technique leverages a model of lexical similarity between names, and further incorporates the notion of package popularity. This approach flags cases where unknown/scarcely used packages would be installed in place of popular ones with similar names, before installation occurs. We evaluated SpellBound on both npm and PyPI, with encouraging results: SpellBound flags typosquatting cases while generating limited warnings (0.5% of total package installs), and low overhead (only 2.5% of package install time). Furthermore, SpellBound allowed us to confirm known cases of typosquatting and discover one high-profile, unknown case of typosquatting that resulted in a package takedown by the npm security team.

==> abstract.txt <==
  Package managers for software ecosystems based on a single
  programming language are very common. Examples include npm
  (JavaScript), and PyPI (Python). These tools encourage code reuse,
  making it trivial for developers to import external
  packages. Unfortunately, ecosystems' size and the ease with which
  packages can be published facilitates the practice of typosquatting:
  uploading a package with name similar to that of a highly popular
  package, with the aim of capturing some of the popular package's
  installs. This has serious negative implications, resulting in
  developers importing malicious packages, or - as we show - code
  clones which do not incorporate recent security updates.

  In order to tackle this problem, we present TypoGard, a tool for
  identifying and reporting potentially erroneous imports to
  developers. TypoGard implements a novel typosquatting detection
  technique, based on an in-depth analysis of npm and PyPI. Our
  technique leverages a model of lexical similarity between names, and
  further incorporates the notion of package popularity. This approach
  flags cases where unknown/scarcely used packages are about to be
  installed in place of popular ones with similar names. We evaluated
  TypoGard on both NPM and PyPI, with encouraging results: TypoGard
  flags typosquatting cases while generating limited warnings (1% of
  total package installs), and low overhead (only 2.5% of package
  install time). Furthermore, TypoGard allowed us to flag and discover
  a new, high-profile case of typosquatting, which resulted in a
  package takedown by the npm security team.

